Completeness of the Gaia-verse III: using hidden states to infer gaps, detection efficiencies and the scanning law from the DR2 light curves

The completeness of the Gaia catalogues heavily depends on the status of that space telescope through time. Stars are only published with each of the astrometric, photometric and spectroscopic data products if they are detected a minimum number of times. If there is a gap in scientific operations, a drop in the detection efficiency or Gaia deviates from the commanded scanning law, then stars will miss out on potential detections and thus be less likely to make it into the Gaia catalogues. We lay the groundwork to retrospectively ascertain the status of Gaia throughout the mission from the tens of individual measurements of the billions of stars, by developing novel methodologies to infer both the orientation and angular velocity of Gaia through time and gaps and efficiency drops in the detections. We have applied these methodologies to the Gaia DR2 variable star epoch photometry -- which are the only publicly available Gaia time-series at the present time -- and make the results publicly available. We accompany these results with a new Python package scanninglaw (https://github.com/gaiaverse/scanninglaw) that you can use to easily predict Gaia observation times and detection probabilities for arbitrary locations on the sky.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
